Bayesian Target-Vector Optimization for Efficient Parameter Reconstruction

Parameter reconstructions are indispensable in metrology. Here, the objective is to to explain $K$ experimental measurements by fitting to them a parameterized model of the measurement process. The model parameters are regularly determined by least-square methods, i.e., by minimizing the sum of the squared residuals between the $K$ model predictions and the $K$ experimental observations, $\chi^2$. The model functions often involve computationally demanding numerical simulations. Bayesian optimization methods are specifically suited for minimizing expensive model functions. However, in contrast to least-square methods such as the Levenberg-Marquardt algorithm, they only take the value of $\chi^2$ into account, and neglect the $K$ individual model outputs. We present a Bayesian target-vector optimization scheme with improved performance over previous developments, that considers all $K$ contributions of the model function and that is specifically suited for parameter reconstruction problems which are often based on hundreds of observations. Its performance is compared to established methods for an optical metrology reconstruction problem and two synthetic least-squares problems. The proposed method outperforms established optimization methods. It also enables to determine accurate uncertainty estimates with very few observations of the actual model function by using Markov chain Monte Carlo sampling on a trained surrogate model.

==> figure_5e3719800eb2cae.dat <==
x y
-50.0 0.0
50.0 0.0
50.0 20.0
33.517089473236226 20.343871289895763
32.14628912037975 20.82209177182622
30.859181507531517 21.493763142123743
29.682896140123393 22.34472798931239
28.642226625112556 23.357049774742475
27.75910807420097 24.509390896878216
27.052154758087354 25.777462442795564
26.536267757021836 27.13453614708022
26.222320877559454 28.55200776711537
26.11693145572299 30.0
18.81388697192443 91.1742424609502
18.539197254381243 92.59984198248677
18.06097677245079 93.97064233534324
17.389305402153262 95.25774994819147
16.53834055496462 96.4340353155996
15.526018769534534 97.47470483061043
14.373677647398793 98.35782338152202
13.105606101481444 99.06477669763564
11.748532397196792 99.58066369870116
10.331060777161639 99.89461057816354
-8.883068544277007 100.0
-10.331060777161639 99.89461057816354
-11.74853239719679 99.58066369870116
-13.105606101481444 99.06477669763564
-14.373677647398791 98.35782338152202
-15.526018769534534 97.47470483061043
-16.53834055496462 96.4340353155996
-17.389305402153262 95.25774994819147
-18.060976772450786 93.97064233534324
-18.539197254381243 92.59984198248677
-26.222320877559454 28.55200776711537
-26.536267757021836 27.134536147080215
-27.052154758087358 25.777462442795557
-27.75910807420097 24.509390896878212
-28.642226625112556 23.357049774742475
-29.682896140123393 22.344727989312386
-30.85918150753152 21.49376314212374
-32.146289120379755 20.82209177182622
-33.517089473236226 20.343871289895763
-34.9426889947728 20.069181572352576
-50.0 20.0
-50.0 0.0


==> figure_821bec74a1a3161.dat <==
x y
-18.22565014397704 0.0
18.22565014397704 0.0
9.707447480770494 81.04528463267654
9.448060138374071 82.48689887164855
8.980860042972765 83.87515586452103
8.315871128692827 85.18027009373131
7.467360954845652 86.3742398974869
6.453534590676343 87.43144825477394
5.296144019521201 88.329212407101
4.020021442738487 89.0482705246602
2.652546496532476 89.57319497532067
1.2230588127118764 89.89272332962989
0.2377714729122406 90.0
-1.2230588127118753 89.89272332962989
-2.652546496532475 89.57319497532067
-4.0200214427384875 89.0482705246602
-5.2961440195212 88.329212407101
-6.453534590676339 87.43144825477394
-7.467360954845652 86.3742398974869
-8.315871128692827 85.1802700937313
-8.980860042972765 83.87515586452103
-9.44806013837407 82.48689887164855
-18.22565014397704 0.0


==> figure_adbe96526509cc3.dat <==
x y
-50.0 -30.0
50.0 -30.0
50.0 120.0
-50.0 120.0
-50.0 -30.0


==> figure_ba68b8fbeed6ad7.dat <==
x y
-50.0 -10.0
50.0 -10.0
50.0 0.0
-50.0 0.0
-50.0 -10.0


==> figure_f06b299bf26c8a7.dat <==
x y
-50.0 -30.0
50.0 -30.0
50.0 0.0
-50.0 0.0
-50.0 -30.0

